Radiation Search Operations using Scene Understanding with Autonomous UAV and UGV

Autonomously searching for hazardous radiation sources requires the ability of the aerial and ground systems to understand the scene they are scouting. In this paper, we present systems, algorithms, and experiments to perform radiation search using unmanned aerial vehicles (UAV) and unmanned ground vehicles (UGV) by employing semantic scene segmentation. The aerial data is used to identify radiological points of interest, generate an orthophoto along with a digital elevation model (DEM) of the scene, and perform semantic segmentation to assign a category (e.g. road, grass) to each pixel in the orthophoto. We perform semantic segmentation by training a model on a dataset of images we collected and annotated, using the model to perform inference on images of the test area unseen to the model, and then refining the results with the DEM to better reason about category predictions at each pixel. We then use all of these outputs to plan a path for a UGV carrying a LiDAR to map the environment and avoid obstacles not present during the flight, and a radiation detector to collect more precise radiation measurements from the ground. Results of the analysis for each scenario tested favorably. We also note that our approach is general and has the potential to work for a variety of different sensing tasks.

==> final_reviews.txt <==
Srikanth Reddy (India)
——Juan Parra (Colombia)
——Oxana Maria
——Daniel Kallfaß
——Toni Bauhofer
——Aishwarya Agrawal
——Ujwal Krothapalli
——Kuya Takami
——Dhruv Batra
——Abraham Lama
——Linzi Anderson
——Susanne Pollatschek
——Max Jungst
——Ankit Laddha
——Arijit Arren Ray
——Claudia Bertolini
——Carlos Landaverde
——Rodrigo Sarlo

~~Renee Ho Cho
~~Hamza
~~Heonjoong Lee
~~Hadi Kiapour
~~Harsh Agrawal
~~
~~Milad Memarzadeh
~~
~~Karim Taha
~~Faruk Ahmed
~~Abdallah Sabry Abdallah
Alba Taveras



~Melis Sutman
~Rajat Gangrade

~Vicki Paramithiotti



~Mingshan Sun
~Giada Franco Trabattoni


~Seunghea Jo

~Oliver Martyn
~Saurav Dhar




~Shahyar Taheri
~Milisav Danilovic

~Natalya Egorova

~Sultan Saloom
~Ashish Agrawal
~
~
~Manousos Valyrakis
~
~Kiril Stoyanov
~Kunal Dekhane
~Laurenn Meghe
~Oscar Sanchez Mouret
~Matthieu Rocq
~Shyam Nambiar
~Ricardo D’Allessandro
~Juan Tomas Santos
~Valerie Rojas Abinader


Miguel Amaury Robles

~Lauren Zini
~Rahul Kavi
~Andrea Rolong


Artur Lohinski

~Vicente Ordonez Roman
~Antonio Barbalace
~Vivek Kumar
~Bernardo Castellanos
~Diego Dac
~Prateek Shekhar
~Giorgio Riva
~Irene Mon
~Lennart Bendix
~Lothar G
~
~Brian Antonio Roberto Pornsakulsak
~Roozbeh Kalhor
~
~Lukas Eiermann

~Florentine Welte
~Andreas Klotzen
~Saeed Izadi
~Fra Sp
~Jorge Ventura Ovalles
~
~Inga Gehrke
~Yiquan Zhou
~Thomas Scheibe
~Seb Bel
~Daniel Thygs
~Ken Snyder
~Birte Klein
~Rishabh Raj
~Uta Lein
~Xiao Yang

~Fengchang Yang


==> second_rebuttal.txt <==
We thank the reviewers for their time and helpful comments. We appreciate all of the feedback and believe that they have helped improve the paper greatly. Below we address some of the important points, but have tried to update the paper to incorporate all feedback. Changes since the last review have been made in red.

Reviewer #2:

"tracing more related work from ELROB competitions is missing"

We feel the work by the teams was mostly addressed in Schneider's publications. We had trouble finding very relevant papers from the teams at these competitions, but are happy to continue searching for such papers if the reviewer strongly feels they should be included. While the systems presented in these competitions are impressive, we feel that our approach to radiation search (using supervised segmentation models to understand the scene for mission response) is novel and an interesting approach to present for a field report. We have added more discussions to the related work. 

"unrealistic to wait in a response scenario for several days to get a mapping result"

We admit with our current cheap cameras that this is a problem, and it's something we're actively working on. However, with more expensive cameras, real-time reconstructions are possible (ORB-SLAM, GTSAM, etc.). All we would have to do is replace our orthophoto+DEM with their outputs and our system would remain the same. We have added this point to the paper.

"very unclear whether the presented terrain classification generalizes to new sites"

This was a concern before so we uploaded an entirely new (urban) orthophoto+segmentation at the last round of reviews and were still able to perform segmentation accurately on that scene (Fort Indiantown Gap, PA).  Also, our set of semantic categories is quite simple. Our model won't be able to segment every scene with high accuracy, but we note that with more training data the system performance will improve. More categories can be added and fully convolutional neural networks could be used to achieve real-time and highly accurate segmentations.

Reviewer #3:

"Novelty"

The  2014 JFR paper by Kochersberger is significantly different. Their article focuses on active radiation search strategies, and the tethered deployment of a small UGV. This paper did not perform any kind of scene understanding outside of analyzing the radiation detector readings, and no significant path planning was performed for the UGV. We consider the scenario where the UGV has to travel a much farther distance and identify new obstacles in the scene along the current path of the UGV. We added these points to the paper, as well as a reason for not performing active search.

"Contributions"

We have condensed the bullet point list listing our contributions in an attempt to avoid overstating our contributions, which we believe is more appropriate for a field report.

"Why not use the weights from Fig. 9? As soon as two classes are available, they should be used, I think" 

We added a couple of sentences on our reasons for this (starting at the bottom of pg 13).

“The authors merely state that 15 images from "Fort Indiantown Gap" were used, and 57 others. What others?”

The others are from a variety of environments from images taken from other UAV flights. These were annotated by us, but the flights were not flown by us. We just annotated the images. The Fort Indiantown Gap flight was our own flight, where we annotated a large number of the images from that scene. However, we did not want the model to overfit to that particular scene, and therefore only included a subset in the training. If the paper is accepted, then we can look into the possibility of releasing the dataset on our website, with a full breakdown of the different images and so forth.

"A* path planning"

We have included the weights and updated the description in the paper (pg 13).

"Agisoft vs. Stereo"

We updated some of the paper on this topic based on the reviewer's comments. Our choice to use Agisoft was based on experience and qualitative results. Although Agisoft takes a long time to finish generating the point cloud, we could substitute real-time reconstruction software for Agisoft given more expensive cameras with a higher frame rate that what our Canon A810 cameras are capable of.

“it seems no SLAM was running on the UGV, but (D?-)GPS and the IMU were enough to achieve an acceptable mapping quality.”

We have added a line to pg 8.

"confusion matrix"

We believe reviewer #3 is using a mac. We didn’t have this problem in Ubuntu, but did notice it in OS X. We have fixed the issue and uploaded new figures.

"Would expect more elaborate discussions on lessons learned"

We have updated the conclusions with additional discussions.

“they should have this use case in mind when building their system even in a basic research program”

We added some text to the introduction discussing this.

"The discussion of prior and related work should be expanded significantly."

We have attempted to expand the related work further by better positioning ourselves with respect to the references. We feel that our related work is now quite large, but understand the importance of a solid related work section, and are happy to continue adding more references if the reveiwers feel it is necessary.

“it is only possible to detect one source per flight, contradicting with the setup of the second flight (two sources). However, predictably, the second flight only finds one. This seems like a point to improve, and clarify in the manuscript.”

We have now clarified this in the manuscript. We collaborate with individuals that are developing more advanced radiation detection algorithms, but these failed for our experiments, and the performance of them collapsed to simply using max counts, which was what we used for the paper.

